Concatenated Matrix SVD: Compression Bounds, Incremental Approximation, and Error-Constrained Clustering

Large collections of matrices arise throughout modern machine learning, signal processing, and scientific computing, where they are commonly compressed by concatenation followed by truncated singular value decomposition (SVD). This strategy enables parameter sharing and efficient reconstruction and has been widely adopted across domains ranging from multi-view learning and signal processing to neural network compression. However, it leaves a fundamental question unanswered: which matrices can be safely concatenated and compressed together under explicit reconstruction error constraints? Existing approaches rely on heuristic or architecture-specific grouping and provide no principled guarantees on the resulting SVD approximation error. In the present work, we introduce a theory-driven framework for compression-aware clustering of matrices under SVD compression constraints. Our analysis establishes new spectral bounds for horizontally concatenated matrices, deriving global upper bounds on the optimal rank-$r$ SVD reconstruction error from lower bounds on singular value growth. The first bound follows from Weyl-type monotonicity under blockwise extensions, while the second leverages singular values of incremental residuals to yield tighter, per-block guarantees. We further develop an efficient approximate estimator based on incremental truncated SVD that tracks dominant singular values without forming the full concatenated matrix. Therefore, we propose three clustering algorithms that merge matrices only when their predicted joint SVD compression error remains below a user-specified threshold. The algorithms span a trade-off between speed, provable accuracy, and scalability, enabling compression-aware clustering with explicit error control.

==> bigearth_error_estimations.csv <==
cluster_size,trial,true_error,weyl_bound,residual_bound_norm,residual_bound_residual,incremental_norm,incremental_residual
16,0,0.13420242,0.9543175,0.9491301,0.94939196,0.13526063,0.13534765
16,1,0.12667269,0.9210998,0.9130708,0.91432816,0.12778784,0.12785219
16,2,0.11431714,0.9115345,0.90618193,0.9070206,0.115098484,0.115462944
16,3,0.11991194,0.9276883,0.92208725,0.9231612,0.120686,0.12096957
16,4,0.12245353,0.93008554,0.92064315,0.9218841,0.12322548,0.1233274
16,5,0.12238743,0.9450161,0.93964845,0.94025785,0.12338037,0.12356806
16,6,0.10524988,0.9379144,0.9329567,0.93403625,0.10586333,0.10622882
16,7,0.1283212,0.9424273,0.93585336,0.9366888,0.12925999,0.12945022
16,8,0.11946316,0.8909008,0.88463104,0.8854682,0.120386176,0.12054197
16,9,0.11716887,0.93927586,0.93272257,0.9335626,0.117992185,0.1181493
32,0,0.13782515,0.96032774,0.9562326,0.9577533,0.13930067,0.13961317
32,1,0.13820176,0.95353514,0.9511507,0.9515424,0.13987407,0.13988155
32,2,0.13631119,0.9579976,0.9528825,0.95532966,0.13781026,0.13806473
32,3,0.13933723,0.96262753,0.9592894,0.96070075,0.14082772,0.14125177
32,4,0.13505872,0.9648099,0.96281075,0.9633335,0.13650855,0.13676615
32,5,0.13587897,0.95401704,0.9499677,0.9519679,0.13714212,0.13772497
32,6,0.12981756,0.9518648,0.9492251,0.9501964,0.13104981,0.13144581
32,7,0.12974598,0.9536617,0.9501721,0.9520063,0.13096635,0.13154219
32,8,0.12922382,0.9566751,0.95385206,0.9550293,0.13037461,0.13077019
32,9,0.13263406,0.95175576,0.94844306,0.9500195,0.13374512,0.13430782
48,0,0.1387914,0.96626836,0.9642713,0.9654751,0.14034146,0.14074902
48,1,0.127214,0.97176266,0.96944565,0.971184,0.12844723,0.12912701
48,2,0.13376054,0.96915597,0.96802884,0.9685971,0.13538831,0.1357153
48,3,0.13812299,0.97469825,0.97274995,0.9739304,0.13993694,0.14033271
48,4,0.14678177,0.9723405,0.97073305,0.9713439,0.14838052,0.14882329
48,5,0.13766603,0.972335,0.9704408,0.97163457,0.13913952,0.13977486
48,6,0.13335785,0.97616357,0.9744109,0.97550017,0.134891,0.13536645
48,7,0.14188112,0.9738512,0.97197086,0.9730041,0.14351995,0.14404191
48,8,0.13833642,0.9670809,0.9657197,0.9663831,0.13968532,0.1402553
48,9,0.14252014,0.9705008,0.969088,0.96973747,0.14394641,0.1445281
64,0,0.13805869,0.9787171,0.9776478,0.97827184,0.13982631,0.1402508
64,1,0.13443168,0.97377616,0.9716395,0.9733895,0.13566501,0.13668483
64,2,0.13726231,0.97743994,0.97643757,0.9770704,0.13879377,0.13962841
64,3,0.15081185,0.9762118,0.9742604,0.9756609,0.15237136,0.15329196
64,4,0.14493507,0.97652,0.97458965,0.9760297,0.14665245,0.14732392
64,5,0.13701393,0.9756845,0.97477406,0.97533464,0.13843293,0.13903065
64,6,0.13964286,0.9782622,0.97674274,0.9778422,0.1413523,0.14205875
64,7,0.14104997,0.9782914,0.9768674,0.9778192,0.14273356,0.14339466
64,8,0.1369272,0.97588336,0.9748621,0.9755123,0.13850802,0.13901743
64,9,0.13255374,0.9739624,0.97295284,0.9735859,0.13396172,0.1344687
80,0,0.14163817,0.9831077,0.98199415,0.9828196,0.14327793,0.14389157
80,1,0.15061253,0.98182803,0.980567,0.98149943,0.15238513,0.1530719
80,2,0.13902576,0.981383,0.9807797,0.9810845,0.14071003,0.1412989
80,3,0.14525482,0.9800856,0.9784425,0.97973377,0.146842,0.14758462
80,4,0.14479408,0.98159504,0.9806501,0.9812614,0.14642084,0.14712669
80,5,0.14949493,0.9769358,0.97583526,0.97661066,0.15153241,0.1520916
80,6,0.14343177,0.98412085,0.9832972,0.983775,0.14515583,0.145813
80,7,0.14408533,0.9834235,0.9822837,0.983075,0.14581272,0.14650634
80,8,0.1364966,0.98188317,0.98066676,0.98160505,0.13794585,0.13876803
80,9,0.1412366,0.97947824,0.97852546,0.97916895,0.14282219,0.14341277
96,0,0.1506274,0.9818623,0.98079324,0.9815909,0.15238103,0.15306383
96,1,0.15056491,0.98505545,0.9840213,0.98477584,0.15257153,0.15309876
96,2,0.1446708,0.9840162,0.98340803,0.9838058,0.14668134,0.14702712
96,3,0.14923489,0.97998726,0.9786955,0.97968316,0.15128592,0.15179838
96,4,0.14904952,0.98676044,0.98513454,0.98650813,0.15070732,0.1514352
96,5,0.14277883,0.98202676,0.9812709,0.9817949,0.1445115,0.14512432
96,6,0.15072496,0.9850916,0.9844167,0.98484313,0.15256724,0.15321818
96,7,0.15492038,0.98269826,0.9817635,0.98242426,0.15715222,0.1578283
96,8,0.1463599,0.9877802,0.9870536,0.98750585,0.14819068,0.14874722
96,9,0.1479367,0.98491675,0.98418134,0.98466724,0.14986223,0.15031849
112,0,0.15179475,0.9865272,0.9857492,0.98623997,0.15374424,0.15423113
112,1,0.14485838,0.9860723,0.9853175,0.98590004,0.14660963,0.14738159
112,2,0.14727405,0.9819085,0.9810587,0.9817211,0.14921372,0.149811
112,3,0.14694203,0.9859609,0.9854839,0.98571247,0.14893131,0.14937794
112,4,0.15363267,0.9884864,0.9876257,0.98824954,0.15561958,0.15640111
112,5,0.14125763,0.98406386,0.9830365,0.9838913,0.1431143,0.14364533
112,6,0.14869982,0.98641586,0.98572046,0.98621756,0.15021421,0.15098827
112,7,0.14895801,0.98540044,0.9846835,0.98522586,0.15091494,0.15159261
112,8,0.15559705,0.98625696,0.985409,0.9860504,0.1576922,0.15822792
112,9,0.14772362,0.98696756,0.9864099,0.9867561,0.14938205,0.15011275
128,0,0.14978811,0.9882006,0.9873666,0.98798573,0.15129766,0.15222266
128,1,0.14837755,0.98762053,0.98709905,0.9874525,0.15051687,0.1510224
128,2,0.14975838,0.9885692,0.9876974,0.98838186,0.15163197,0.15211889
128,3,0.15321456,0.9890626,0.988494,0.98890126,0.15502174,0.15569843
128,4,0.14702155,0.9879699,0.9874548,0.98782176,0.1487562,0.14942981
128,5,0.14666823,0.9879362,0.9873722,0.9877623,0.14853436,0.14893895
128,6,0.14993817,0.98731464,0.9867031,0.9871493,0.15198503,0.15238677
128,7,0.15169571,0.9893908,0.98882353,0.9892107,0.15377812,0.15431054
128,8,0.14684351,0.98842275,0.9876552,0.98827416,0.14857359,0.1489808
128,9,0.14943273,0.98778754,0.9871987,0.9876106,0.1512815,0.15199801
144,0,0.14994593,0.9869841,0.98659307,0.9868528,0.15195443,0.15242022
144,1,0.1519621,0.9891032,0.98871267,0.98895675,0.15399328,0.15449902
144,2,0.15200534,0.98939407,0.9887263,0.9892669,0.15408736,0.15459475
144,3,0.15568243,0.9918127,0.99128735,0.9916275,0.15752706,0.1579447
144,4,0.15125343,0.9887441,0.98830277,0.98859173,0.15312873,0.1534744
144,5,0.15324943,0.98860675,0.9880344,0.98844355,0.1551967,0.15568379
144,6,0.1519378,0.98967403,0.98907655,0.9895277,0.15362146,0.15432185
144,7,0.15043557,0.9899708,0.98904705,0.9898445,0.15227684,0.15261205
144,8,0.14557114,0.987504,0.9870991,0.98736686,0.14749241,0.1478535
144,9,0.15777098,0.988099,0.98763937,0.98793674,0.1602618,0.16054916
160,0,0.14769964,0.98972476,0.9891851,0.98960507,0.14935389,0.14994942
160,1,0.14625482,0.9897356,0.9890853,0.9896216,0.14797783,0.14873053
160,2,0.15570033,0.9898675,0.9890647,0.9897333,0.15757908,0.1582654
160,3,0.14911887,0.99090725,0.99042773,0.9907903,0.1510092,0.1514777
160,4,0.14822875,0.9903508,0.9896112,0.99023813,0.15010987,0.1505375
160,5,0.14516523,0.9893188,0.9887024,0.98921716,0.14687322,0.1474733
160,6,0.15304306,0.9873222,0.98642325,0.98721296,0.15466368,0.15552334
160,7,0.14814249,0.9918855,0.99132276,0.991718,0.15000506,0.15048313
160,8,0.14928417,0.9884545,0.9877562,0.988325,0.15103246,0.15178265
160,9,0.1523079,0.9906765,0.99005276,0.99055505,0.15432142,0.15457958
176,0,0.15017597,0.9897605,0.989465,0.9896555,0.15214336,0.15258408
176,1,0.14764307,0.98967993,0.9893822,0.98958504,0.14946562,0.14985068
176,2,0.15077466,0.9920913,0.9914872,0.9919813,0.1524183,0.15311944
176,3,0.1464498,0.9885471,0.98797476,0.9884326,0.1480629,0.14881933
176,4,0.15123038,0.9912173,0.990911,0.99110043,0.15318313,0.15363646
176,5,0.1534147,0.99074775,0.99028444,0.9906232,0.1553608,0.15594476
176,6,0.1465968,0.99104816,0.99064255,0.9909362,0.14840995,0.1488638
176,7,0.15295477,0.9911545,0.99043494,0.9910457,0.15467526,0.15521759
176,8,0.14982897,0.9914445,0.9908238,0.9913505,0.15161534,0.15230308
176,9,0.14583215,0.9899531,0.9894096,0.9898521,0.14761457,0.14808974
192,0,0.15170413,0.99159807,0.99105066,0.99148715,0.1533475,0.15389226
192,1,0.15890662,0.9926519,0.99222493,0.9925351,0.16068216,0.16116741
192,2,0.1458885,0.9902777,0.9899299,0.9901827,0.14747451,0.1480099
192,3,0.15265492,0.99238324,0.9919529,0.99228954,0.15445359,0.154992
192,4,0.15115242,0.99231917,0.99174243,0.9921987,0.15310362,0.1535373
192,5,0.14990465,0.99215096,0.9916877,0.9920556,0.15171427,0.15209661
192,6,0.15037726,0.99167615,0.9909481,0.991563,0.1522407,0.15265742
192,7,0.15763935,0.99193615,0.99133986,0.9918181,0.15967007,0.16016449
192,8,0.14479624,0.99086756,0.9904055,0.99077654,0.14676814,0.14701027
192,9,0.14961268,0.989975,0.98964775,0.9898767,0.15121156,0.15167142
208,0,0.15242586,0.99228704,0.9920608,0.99219525,0.15428631,0.1547058
208,1,0.14804778,0.99299484,0.99273145,0.99291,0.14990336,0.15021977
208,2,0.14683807,0.99269193,0.99221057,0.99261147,0.1486349,0.14916465
208,3,0.15069917,0.9908436,0.990185,0.99074775,0.15231466,0.15270424
208,4,0.15324828,0.9922446,0.9916686,0.9921555,0.15522568,0.15552644
208,5,0.15607285,0.99275213,0.99235916,0.99265313,0.15809958,0.15826938
208,6,0.15208805,0.99143964,0.99092996,0.991348,0.15373941,0.15427017
208,7,0.15097804,0.9904945,0.99014956,0.9904049,0.15250348,0.15304232
208,8,0.15147357,0.9909486,0.9905635,0.9908441,0.15363471,0.15378828
208,9,0.15377977,0.99219906,0.9915291,0.9921046,0.15581264,0.15583774
224,0,0.15542693,0.9938277,0.99346286,0.99373347,0.15729803,0.15778565
224,1,0.15226202,0.9927361,0.9921657,0.9926513,0.15393752,0.15453202
224,2,0.1529959,0.9923864,0.99189615,0.99229896,0.15476972,0.15532495
224,3,0.15136461,0.9929023,0.99247074,0.9928148,0.15304664,0.15348962
224,4,0.15275022,0.992359,0.99212337,0.99226946,0.15459299,0.15486467
224,5,0.1488068,0.99351573,0.9931307,0.9934396,0.1505327,0.15099879
224,6,0.14772746,0.9943475,0.9939734,0.9942626,0.14959872,0.15000416
224,7,0.14968249,0.9918134,0.99150807,0.9917329,0.15125987,0.15172334
224,8,0.1506783,0.99294966,0.9925943,0.9928721,0.15232217,0.15265146
224,9,0.151723,0.9929136,0.9924044,0.99282265,0.15315899,0.15371448
240,0,0.15186551,0.9923051,0.9919222,0.99223125,0.1537551,0.15398103
240,1,0.15228237,0.9929419,0.9923681,0.9928532,0.15420328,0.15430391
240,2,0.15278357,0.99153054,0.9910767,0.9914604,0.1545605,0.15499334
240,3,0.14836486,0.99263716,0.9923191,0.9925634,0.15010493,0.15034392
240,4,0.15607029,0.99198383,0.99140376,0.9918952,0.1578208,0.15821047
240,5,0.1483475,0.99406654,0.9937455,0.99398726,0.15020588,0.15061171
240,6,0.15162791,0.9937878,0.99345076,0.993697,0.15345253,0.15358342
240,7,0.15031697,0.99248964,0.9920025,0.99240965,0.15183344,0.15219623
240,8,0.14527555,0.9939233,0.99358034,0.99385095,0.14683521,0.14728913
240,9,0.14973314,0.99348855,0.99309874,0.9934129,0.15159786,0.15187672
256,0,0.15255147,0.99327826,0.9928789,0.99321246,0.15433908,0.15469912
256,1,0.15358934,0.9939927,0.9937327,0.99393225,0.15546726,0.15582998
256,2,0.1527994,0.99364483,0.9933732,0.9935765,0.15473174,0.1548561
256,3,0.14867277,0.9925865,0.9922532,0.9925294,0.15057497,0.15076599
256,4,0.14979818,0.9938892,0.9935059,0.99382216,0.15149818,0.15164152
256,5,0.15000503,0.9931123,0.99270564,0.9930427,0.15171942,0.15203431
256,6,0.15003093,0.99331945,0.9929501,0.993254,0.15166643,0.15208293
256,7,0.15167698,0.99411035,0.99381536,0.9940395,0.15352742,0.15380968
256,8,0.15380543,0.9937677,0.9933645,0.9937018,0.15546973,0.15584385
256,9,0.15171674,0.99324185,0.9929083,0.99317527,0.15315074,0.1535327


==> pdebench_error_estimations.csv <==
cluster_size,trial,true_error,weyl_bound,residual_bound_norm,residual_bound_residual,incremental_norm,incremental_residual
8,0,0.014300796,0.9009155,0.8724638,0.87701803,0.014602898,0.014583142
8,1,0.016114159,0.89360917,0.8287314,0.84721977,0.016534619,0.016534619
8,2,0.017750597,0.8372297,0.797316,0.7928512,0.018220922,0.018202512
8,3,0.014487798,0.78077006,0.7379926,0.7379926,0.01482127,0.01482127
8,4,0.019089518,0.7566354,0.6964526,0.6916776,0.019526908,0.019484505
8,5,0.015265677,0.7599644,0.6422629,0.65901256,0.015693827,0.015746886
8,6,0.013612203,0.87837744,0.82227135,0.85474414,0.01399012,0.01400369
8,7,0.012535152,0.756694,0.7157649,0.71812236,0.012863991,0.0129251415
8,8,0.010719943,0.8584803,0.8449446,0.83882666,0.010922561,0.010922561
8,9,0.017825566,0.7775901,0.73021793,0.71162504,0.01833455,0.018313728
16,0,0.018957283,0.93328553,0.91508204,0.9248209,0.019655421,0.019710047
16,1,0.023041211,0.84697473,0.8297929,0.82904834,0.023743648,0.023706049
16,2,0.020876983,0.8721079,0.86645746,0.8660786,0.021548375,0.021647554
16,3,0.03092181,0.9219873,0.8892102,0.8991202,0.032017507,0.03205482
16,4,0.012453778,0.92561173,0.91460896,0.92193323,0.012836214,0.012931704
16,5,0.019226542,0.82348573,0.79427034,0.815985,0.01978089,0.019778285
16,6,0.02203769,0.8687921,0.84612393,0.85071164,0.022778802,0.02269628
16,7,0.024287071,0.9129312,0.87865365,0.89401525,0.024942871,0.024950003
16,8,0.027988497,0.91352373,0.8850756,0.89536834,0.028795442,0.02888772
16,9,0.01638704,0.92142713,0.9174443,0.9185548,0.016860625,0.016901983
24,0,0.019378932,0.9063577,0.89728266,0.9021787,0.019968744,0.02002632
24,1,0.027159013,0.90208524,0.89298135,0.8938239,0.02799346,0.02801595
24,2,0.023272129,0.9364374,0.92959046,0.9327213,0.024163727,0.02391993
24,3,0.021256415,0.9561102,0.9484767,0.9489217,0.021864261,0.022026993
24,4,0.024732765,0.94112325,0.93018967,0.93122774,0.025545042,0.025601847
24,5,0.023334246,0.93057907,0.9241294,0.9254151,0.024158243,0.02429254
24,6,0.019273512,0.9449504,0.9326761,0.9390904,0.019744886,0.019939557
24,7,0.023480622,0.9177853,0.91240054,0.914536,0.024284808,0.024892021
24,8,0.02205897,0.93591887,0.91434216,0.92674255,0.02275364,0.022966543
24,9,0.023264984,0.92472357,0.9137204,0.9186608,0.02416591,0.02395157
32,0,0.02139022,0.9508389,0.94561553,0.94809395,0.02221319,0.022411464
32,1,0.022285096,0.93221074,0.9259468,0.9269842,0.023025274,0.023077013
32,2,0.030073173,0.9437932,0.9391786,0.939294,0.030959154,0.031132586
32,3,0.026380623,0.92735046,0.9259921,0.9260201,0.027149836,0.027418599
32,4,0.026624067,0.9399197,0.93339527,0.93512994,0.027547881,0.027629301
32,5,0.026776105,0.9413991,0.93655217,0.9387746,0.027580518,0.027528813
32,6,0.022325907,0.9583522,0.94884175,0.9533683,0.022868596,0.022967909
32,7,0.02095118,0.952672,0.9430485,0.95088285,0.021676958,0.021809936
32,8,0.022096664,0.9226039,0.9138239,0.9172758,0.022780934,0.022967722
32,9,0.020467952,0.94101816,0.9369753,0.93849224,0.021085095,0.021171521
40,0,0.02042383,0.9505292,0.9496499,0.94982976,0.021041857,0.0212263
40,1,0.027580827,0.96781427,0.95565563,0.9659885,0.028197046,0.028493127
40,2,0.022117311,0.9383023,0.9368249,0.9379233,0.02277347,0.022736767
40,3,0.022262003,0.95826566,0.95739186,0.95753556,0.022853661,0.022946255
40,4,0.030193305,0.9627539,0.9616983,0.96177375,0.030937811,0.030972756
40,5,0.02551311,0.9636307,0.961107,0.9620207,0.02662699,0.026845193
40,6,0.023058787,0.9504537,0.9479825,0.9492461,0.023820462,0.023797747
40,7,0.029939273,0.94819975,0.94308096,0.946846,0.030728718,0.031089446
40,8,0.027969358,0.9529253,0.9468091,0.9515545,0.028788995,0.028796883
40,9,0.022211092,0.9640837,0.9589242,0.96267843,0.022980707,0.022812637
48,0,0.022861134,0.92904526,0.9267337,0.9265971,0.023526963,0.02390394
48,1,0.02332391,0.96660787,0.9653321,0.96523577,0.023840655,0.024063617
48,2,0.021183418,0.94875336,0.9460877,0.9476135,0.021849575,0.022138104
48,3,0.025512917,0.95976126,0.9587602,0.95892066,0.026366206,0.026643693
48,4,0.02446051,0.9610456,0.95821595,0.9593031,0.025216043,0.025542257
48,5,0.02732277,0.9430008,0.9403707,0.94179875,0.02833485,0.02831007
48,6,0.023914244,0.9499153,0.94672436,0.94890153,0.02484963,0.025202796
48,7,0.025380189,0.95395565,0.9489423,0.9525132,0.026217854,0.026263611
48,8,0.025802402,0.961736,0.96057945,0.96070117,0.026649507,0.026644558
48,9,0.025270471,0.96203315,0.9613607,0.96143657,0.026058627,0.026626857
56,0,0.022625871,0.9683318,0.96669877,0.9670085,0.023281213,0.023413721
56,1,0.024886742,0.9741723,0.97232753,0.9731505,0.025517546,0.02597533
56,2,0.024339905,0.94609475,0.9446003,0.94425786,0.024932707,0.025284762
56,3,0.029119795,0.9739665,0.9723017,0.9733777,0.029937468,0.030317185
56,4,0.024380328,0.96100307,0.9602609,0.96025115,0.024843158,0.025055405
56,5,0.025688883,0.9732779,0.96984327,0.971642,0.026445683,0.027157318
56,6,0.025238046,0.9684093,0.9677018,0.9676224,0.026033571,0.026158316
56,7,0.026147973,0.9614326,0.96039486,0.96053535,0.026896132,0.027311906
56,8,0.024125408,0.92528355,0.9222155,0.92432344,0.024933452,0.025323559
56,9,0.025488125,0.95715505,0.9559932,0.95632493,0.026337087,0.026353633
64,0,0.024654193,0.9647853,0.96267754,0.96333915,0.02550184,0.025431812
64,1,0.025308754,0.9646039,0.96184856,0.9632342,0.026145875,0.0267005
64,2,0.025190497,0.96879447,0.96803045,0.96823657,0.025853021,0.025947224
64,3,0.021367678,0.96513283,0.96431804,0.964985,0.022027507,0.022251034
64,4,0.02630868,0.9600193,0.95957065,0.95988894,0.027109114,0.027266456
64,5,0.025437122,0.9646356,0.96368545,0.96427655,0.026103843,0.0264625
64,6,0.026418613,0.95935047,0.95745623,0.95855206,0.027127173,0.027392197
64,7,0.02533988,0.9704427,0.96960044,0.9700005,0.026130212,0.026218174
64,8,0.024213973,0.96230465,0.96077394,0.9613397,0.025080753,0.024995372
64,9,0.033149328,0.9753352,0.97431844,0.97473645,0.0341571,0.03449525
72,0,0.024414586,0.97045016,0.9694536,0.9697952,0.025028408,0.025362318
72,1,0.027411701,0.96744937,0.96665764,0.96687204,0.028171659,0.028477134
72,2,0.031196758,0.9783381,0.97768307,0.97784346,0.03202962,0.032225553
72,3,0.024280384,0.9742789,0.9736286,0.974056,0.025020659,0.025808072
72,4,0.024054373,0.9660662,0.96511084,0.9656898,0.024688479,0.025007242
72,5,0.02138125,0.9657144,0.9651213,0.965055,0.022032954,0.022095917
72,6,0.024797855,0.9654136,0.96432745,0.9648431,0.025528055,0.026115658
72,7,0.025938258,0.96923804,0.9685185,0.9687596,0.026822712,0.026686573
72,8,0.026449585,0.959261,0.9579222,0.95833075,0.027290588,0.027526842
72,9,0.0252133,0.9727326,0.97145617,0.9719747,0.026041321,0.026518254
80,0,0.026863275,0.9729483,0.9725386,0.97280335,0.027674427,0.028080964
80,1,0.025231471,0.9769816,0.97494996,0.97664344,0.026018454,0.026663588
80,2,0.024580859,0.94420546,0.94328713,0.9435275,0.025139678,0.025778323
80,3,0.029154724,0.9605392,0.9588482,0.9600704,0.030267162,0.030857539
80,4,0.026236877,0.97482526,0.9739474,0.9743833,0.026818145,0.026914923
80,5,0.027740492,0.9741609,0.97314835,0.97366726,0.028359763,0.028460413
80,6,0.029057227,0.9721495,0.9711808,0.97203517,0.029865725,0.03060682
80,7,0.025702862,0.9678341,0.9672865,0.9673145,0.026297243,0.026533382
80,8,0.030584663,0.9651053,0.963954,0.96427804,0.031617112,0.031683307
80,9,0.026516179,0.9754304,0.97371197,0.97426033,0.027283218,0.02763561
88,0,0.028844032,0.97888905,0.9781336,0.9785355,0.02961495,0.030526912
88,1,0.02880885,0.9564972,0.95561683,0.95625085,0.029859476,0.030801907
88,2,0.029719943,0.98251945,0.98154056,0.9820845,0.030892896,0.030749526
88,3,0.025270112,0.9705461,0.968523,0.9701795,0.02579289,0.026185103
88,4,0.02438518,0.9826963,0.98145235,0.98206246,0.025065236,0.02527118
88,5,0.024562674,0.9787787,0.97854745,0.9784803,0.024920082,0.025738448
88,6,0.027541446,0.9700559,0.96971846,0.9698085,0.028376933,0.02845087
88,7,0.027309652,0.9713287,0.97085804,0.97096413,0.028045012,0.028199453
88,8,0.028127903,0.977245,0.9769044,0.9769773,0.029013122,0.028914873
88,9,0.025400063,0.97970235,0.9784922,0.9787205,0.02621777,0.0265818
96,0,0.030390076,0.9684755,0.96788836,0.96791905,0.031087376,0.031611294
96,1,0.030908093,0.97783977,0.97662383,0.9774723,0.03162438,0.03283729
96,2,0.030246943,0.98041266,0.98005086,0.9801678,0.031196073,0.031327903
96,3,0.026836993,0.9786823,0.9782987,0.97844905,0.027632222,0.028532827
96,4,0.02750147,0.9771074,0.97640336,0.9766598,0.02832611,0.028160308
96,5,0.032526188,0.97742546,0.97694975,0.9771457,0.033703603,0.03427853
96,6,0.028267667,0.97490555,0.9741557,0.97448236,0.028979,0.029763484
96,7,0.026432304,0.9835985,0.98332167,0.9834249,0.02729328,0.027405748
96,8,0.026930576,0.9757365,0.9743271,0.97550136,0.027577149,0.028891176
96,9,0.029684769,0.9788617,0.9781659,0.9786608,0.030518629,0.030407008
104,0,0.027178125,0.9772641,0.9768754,0.97692674,0.02791115,0.02802306
104,1,0.028582603,0.97560847,0.97426885,0.97498924,0.029481243,0.030113138
104,2,0.028917741,0.9778304,0.9771124,0.977353,0.02995576,0.030382702
104,3,0.027343707,0.9765694,0.97632873,0.976391,0.027958617,0.028239148
104,4,0.027544787,0.9798455,0.97893566,0.9795357,0.028210068,0.028538197
104,5,0.025677374,0.9826402,0.98168147,0.98244697,0.026352493,0.026950335
104,6,0.026737507,0.9761696,0.97569233,0.9759025,0.027422216,0.027381087
104,7,0.026942313,0.9815095,0.9807797,0.9812251,0.027475953,0.027776165
104,8,0.027144872,0.9755904,0.975023,0.97534233,0.02808287,0.028349591
104,9,0.027194366,0.97692275,0.97562635,0.9767779,0.027891802,0.028141266
112,0,0.029692626,0.9812142,0.9804057,0.9809265,0.03041509,0.031356834
112,1,0.028432267,0.9810181,0.98056805,0.9807678,0.029250728,0.02949211
112,2,0.03157886,0.9854583,0.984494,0.9850739,0.032501604,0.03271459
112,3,0.028953299,0.98168874,0.9813044,0.98142815,0.029796973,0.030046534
112,4,0.026849354,0.98207235,0.98160756,0.9817519,0.027842445,0.028211778
112,5,0.025827384,0.9646189,0.9638168,0.96444315,0.027203217,0.027485382
112,6,0.026973704,0.9746687,0.9740526,0.97444135,0.027729435,0.027780956
112,7,0.027906207,0.9656794,0.9644894,0.9654437,0.028497545,0.028855687
112,8,0.02385146,0.9783455,0.9779269,0.97799706,0.024373015,0.024689822
112,9,0.025080325,0.9778086,0.9775975,0.9776271,0.025632272,0.026410665
120,0,0.029821498,0.9810429,0.9805,0.9806739,0.030478299,0.030914845
120,1,0.029907329,0.9804399,0.98007196,0.980349,0.031186778,0.03165317
120,2,0.029572828,0.97668666,0.97621655,0.9764568,0.030445997,0.031200083
120,3,0.030731615,0.98099196,0.9802518,0.9808705,0.031441707,0.031632565
120,4,0.027096896,0.97178453,0.9713163,0.97166723,0.028118318,0.02859259
120,5,0.03227203,0.9792469,0.979014,0.97908187,0.033006277,0.033279836
120,6,0.026734473,0.9787851,0.9784933,0.97851646,0.02759407,0.027869888
120,7,0.030986067,0.98036444,0.9797861,0.9801202,0.031968273,0.033074178
120,8,0.02783906,0.9767863,0.9764041,0.97660935,0.028710475,0.029855147
120,9,0.028416105,0.97839016,0.977598,0.97825164,0.029062992,0.030275766
128,0,0.029316256,0.9793018,0.97891515,0.9791291,0.030120378,0.030262273
128,1,0.028955134,0.9806389,0.9804619,0.98056245,0.029760862,0.029996574
128,2,0.028233925,0.9830974,0.98271066,0.9828638,0.02924695,0.029765463
128,3,0.027410615,0.9865594,0.9864103,0.986376,0.028160755,0.028789543
128,4,0.028538015,0.98663133,0.9861501,0.9864397,0.029270831,0.029792853
128,5,0.027568724,0.97099555,0.9706045,0.97085744,0.028268967,0.029262453
128,6,0.027794844,0.9784084,0.9779043,0.97830176,0.028563466,0.028966257
128,7,0.029276289,0.9758701,0.9754506,0.9758037,0.03019324,0.030325968
128,8,0.02797758,0.9801365,0.9789288,0.9798705,0.028920647,0.029567486
128,9,0.026155962,0.9761936,0.97591674,0.97609645,0.027203623,0.027793476


==> qualcomm_error_estimations.csv <==
cluster_size,trial,true_error,weyl_bound,residual_bound_norm,residual_bound_residual,incremental_norm,incremental_residual
16,0,0.24561364393691887,0.6488569845708538,0.4297225113123629,0.429722511312363,0.24610910338222067,0.24610909785367763
16,1,0.11688493786409436,0.17011887381512664,0.128511727209204,0.128511727209204,0.11695360299591356,0.11695360299591356
16,2,0.34006132266757166,0.7132918603452538,0.41575815498864394,0.4157581549886442,0.34067659522073823,0.3406751715915955
16,3,0.345259559006588,0.6211303047125115,0.39341309460064117,0.3934130946006415,0.3455034188009953,0.3455028041659002
16,4,0.41253588013764353,0.517538483784224,0.4437715091553112,0.4437715091553112,0.4133208590159177,0.4133208590159177
16,5,0.3214246191099847,0.44737658960360227,0.3461414286231906,0.3461414286231906,0.3215972490045109,0.3215972490045109
16,6,0.3781487919174365,0.7716667805546334,0.552876021987928,0.552876021987928,0.38022845828621504,0.38022845828621504
16,7,0.330265859803545,0.515902388733843,0.3746165601984756,0.3746165601984756,0.33058825104997996,0.33058825104997996
16,8,0.4613842451606796,0.7817493788906638,0.48471293956951533,0.48471293956951533,0.46156683785402997,0.46156683785402997
16,9,0.19192533154692035,0.19326359921537875,0.19326359921537667,0.19326359921537667,0.19194018600977225,0.19194018608714672
32,0,0.6406734616812443,0.8238192009573289,0.7126187904522038,0.7129319535605668,0.6426544526367612,0.6426593832628166
32,1,0.33770974967514694,0.7035604380137841,0.5376050073693392,0.5376050073693395,0.3388815694233247,0.3388825072886792
32,2,0.38919606721752564,0.8398498078718464,0.6597020111880552,0.6597020111880552,0.39042658675975284,0.39042658675990904
32,3,0.5340866937459661,0.8833944933949524,0.7423908345814731,0.7424248586488923,0.5397881720189486,0.5399064329366478
32,4,0.3032786830917869,0.7066951589290293,0.49407263108037636,0.49407263108037636,0.30345777911829624,0.3034577791135816
32,5,0.2528686998045475,0.5534712776525408,0.32969697865474695,0.32969697865474695,0.2530540670719813,0.25305406573339895
32,6,0.5034159493603448,0.743098513747509,0.674021223539823,0.674021223539823,0.5080858562346849,0.5080858562346849
32,7,0.37690161438565084,0.6608537963256417,0.4386234381715596,0.4386234381715596,0.37697264153333326,0.37697264153333326
32,8,0.31856286016739177,0.48011850692361197,0.3826561467277097,0.3826561467277097,0.31911541498117457,0.31911541498117457
32,9,0.29550269265748536,0.6157161946041627,0.5504372500435042,0.5503927964093892,0.2963712275190042,0.2962067142887184
48,0,0.26769981283211797,0.5458185604929963,0.4027921235688333,0.4027921235688334,0.2680964588993015,0.2680964587765177
48,1,0.388855663723419,0.6806624659531602,0.5636231479267687,0.5636231479267688,0.3900018899113139,0.3900018899092539
48,2,0.3622828071263628,0.6101353224611443,0.5476404362164236,0.5476404362164238,0.3661329575097471,0.36613257907206315
48,3,0.29854539547223485,0.6539219180939176,0.464910807722857,0.464910807722857,0.2987768055417096,0.2987768056045633
48,4,0.48789438087496995,0.7566143474651219,0.6420619133476293,0.6420619133476293,0.4891624380008723,0.4891624709634047
48,5,0.39252452906014823,0.7774846397039739,0.5743405656088076,0.5743405656088076,0.39352465602121633,0.39352440016846485
48,6,0.4755794464087751,0.7930706831591313,0.6568132863055853,0.6567282621245519,0.4766285953735442,0.47667284499497425
48,7,0.5125536532756346,0.776641903697983,0.6553527795535614,0.6553527795535614,0.5136051502009087,0.5136051501525208
48,8,0.509154333170183,0.8455613086037769,0.7163438681864372,0.7163438681864371,0.5123663400875219,0.5123663400825017
48,9,0.4321757044916091,0.6571112721448559,0.5717333096612204,0.5725429605085329,0.43346716067239405,0.4337456160059402
64,0,0.5302192873729676,0.7972730899299154,0.7301294386034893,0.7301294386034894,0.5356822812437021,0.5356683944891648
64,1,0.49458878154562236,0.6901452071028921,0.6612354344367111,0.6612354344367111,0.5011663827550991,0.5011665002005116
64,2,0.4727822499842508,0.7883906155235001,0.694124992180211,0.6936839972895127,0.47462396704598664,0.47408635669329896
64,3,0.47348786590374553,0.7595439181645927,0.683189617646098,0.683189617646098,0.4775467820040575,0.4775470442339099
64,4,0.5810952562083717,0.7929231049867571,0.7413310348873874,0.7411696869792603,0.5838553564992072,0.5838082609056551
64,5,0.5850650657710904,0.7934505954833323,0.7525917889302397,0.7524241997160576,0.5891220312415772,0.5891876303157372
64,6,0.3792973460219327,0.6702274838908083,0.6050937513363199,0.6061429774372956,0.38234583816103845,0.3822274264174868
64,7,0.6214123100615939,0.8272458915655464,0.7425146866446367,0.7425146866446367,0.6276257299014456,0.6276257299026554
64,8,0.5955049856914157,0.783216544689512,0.7454760430826375,0.7454760430826376,0.6032877829564163,0.6030789880781319
64,9,0.5557338866035313,0.8009794729293187,0.7020083367542604,0.7020033483334024,0.5603259629656815,0.5603090202022175
80,0,0.5827961444784087,0.785994047375964,0.7543756274413131,0.7543756274413131,0.5861090602432394,0.5861090602433324
80,1,0.49420183484106667,0.824338829193942,0.7759439338736442,0.7759439338736442,0.49634149742266453,0.496341498966443
80,2,0.633950021764541,0.9006909544352978,0.88007249177343,0.8798933897676187,0.6436468894412367,0.6440352470945682
80,3,0.5108842303994211,0.7144671180242047,0.6675673041718464,0.667625706469185,0.514436645985319,0.5144364053899113
80,4,0.656393684491373,0.9088273767965658,0.8514309328644833,0.8514118036952952,0.6583560610078731,0.6583524067916743
80,5,0.5576435555493138,0.8648875460908715,0.7967123799697923,0.7967123799697923,0.5616842100713074,0.5616842103870687
80,6,0.5659662420093787,0.8227371750255181,0.7660445177168773,0.7660445177168773,0.57020338605249,0.5702033860356311
80,7,0.5597310399033579,0.8214247784336461,0.7407054229920484,0.7407054229920484,0.5618673937678382,0.5618673896488833
80,8,0.6168368383769215,0.8376731624882449,0.8031746547529338,0.8031746547529338,0.622747754367497,0.622747937190507
80,9,0.4458892497917384,0.6632479838186156,0.6124208734318151,0.6124208734318151,0.4474596938589267,0.4474599858202901
96,0,0.6611976726987353,0.8560879666941273,0.8369795389329938,0.8369795389329938,0.6697765059658151,0.6697765059848576
96,1,0.6881619306944088,0.8792565974635077,0.8628856954505505,0.8628808475737223,0.695883627768472,0.695892009083718
96,2,0.5778656152204857,0.8488106828654728,0.8283270017993273,0.8283270017993273,0.5809342400655374,0.5809261775829879
96,3,0.4483476093243815,0.7346110610379815,0.6553785010358113,0.6553785010358114,0.44878298539219097,0.4487829769004122
96,4,0.5016349134964306,0.6814981928934389,0.6455755728124433,0.6455755728124434,0.5058176480736339,0.5058176480682818
96,5,0.588362528806155,0.7445763311644545,0.72102805441813,0.72102805441813,0.5923952366295241,0.5923953328579433
96,6,0.46019688850287327,0.7961736956939726,0.7306628061000977,0.7306628061000977,0.462655057359107,0.46254541756441403
96,7,0.6151956725558325,0.9122354109146882,0.8766560541904947,0.8766560541904947,0.621805738289333,0.621707043481938
96,8,0.6200371949213949,0.7937972672085334,0.7646559706360152,0.7646559706360152,0.6243127767114274,0.6243124232167317
96,9,0.6472531858943047,0.8540472487691557,0.8123751113329846,0.8123751113329846,0.6526750878811155,0.6526751822219922
112,0,0.7391347116912799,0.8816654255010702,0.8536532721314134,0.8536532721314134,0.7426869096076354,0.7426869122294713
112,1,0.5048376000279227,0.6719269129878459,0.6449652086888852,0.6449652086888852,0.5085523756982863,0.5085597986249627
112,2,0.6788146114183217,0.8593046959852806,0.8327671568499567,0.8327671568499567,0.6830024195548419,0.6830024195548857
112,3,0.5846152874641614,0.8464393276750685,0.8136639209825589,0.8136639209825589,0.5905646624019363,0.5905647626080666
112,4,0.6315064220424434,0.8700118439432288,0.8370149111601949,0.8370149111601949,0.6333993974703438,0.6333960999560175
112,5,0.6046043820959808,0.8820488831823768,0.8528267952436002,0.8528267952436003,0.6109098100543725,0.6109080928428029
112,6,0.35041838795784136,0.6258858550092254,0.5962889352828195,0.5962889352828195,0.35096810282504115,0.35096790900265495
112,7,0.6451261591219051,0.8652814239141774,0.8266946849167686,0.8266946849167687,0.6472337210779997,0.647235613967267
112,8,0.5611045376702206,0.7439449664690474,0.7248103695383868,0.724840435097669,0.5656103520934714,0.5655951484152353
112,9,0.6055350566516187,0.8549155875009881,0.8221009499283409,0.8221009499283409,0.6117158487298756,0.6117517209225543
128,0,0.4578236570504706,0.5976548785383968,0.5787541019755985,0.5787541019755985,0.4592729951476746,0.4592610998064272
128,1,0.6617478119740088,0.8514328550687,0.8439253836732143,0.8439253836732143,0.6672402741350357,0.667232584766293
128,2,0.6148441405037905,0.8264952959101393,0.8133864479527381,0.8134449793355737,0.6239580778534507,0.622276874079112
128,3,0.6053108715484841,0.8346380602391832,0.8160895046567349,0.8160895046567349,0.6080240570759451,0.6080240569591231
128,4,0.6056126415876523,0.8146269388029354,0.8069212477796285,0.8069212477796285,0.6195497023814492,0.6195497023882595
128,5,0.5404511649044951,0.8614712588745301,0.8305290119725008,0.8299882163485104,0.546843191448421,0.547867364113734
128,6,0.5233593794915622,0.8344641136821144,0.797320804387391,0.797320804387391,0.5263869663010451,0.5263869524329525
128,7,0.5811744674918569,0.7540622450979879,0.7372919749901742,0.7372919749901742,0.5889996818893469,0.5890009998969201
128,8,0.5968439581882891,0.8475949742211338,0.8300338896649724,0.8300338896649725,0.6042855405228557,0.6042670952817913
128,9,0.4457542488957601,0.7749999331722393,0.7449360758434213,0.7449360758434213,0.45122985560076,0.4512293410200341
144,0,0.5684767890813895,0.774835650499954,0.762256584637554,0.762256584637554,0.5720035644428064,0.5720032265667128
144,1,0.5468527136624662,0.6816429441399644,0.6685262709270883,0.6685262709270883,0.5533862503654409,0.5533769833540985
144,2,0.6619701198504971,0.865890957648003,0.8409640814580784,0.8409640814580783,0.6703884589683611,0.6700612374111306
144,3,0.44630046089603287,0.5869183897289797,0.576589407615699,0.576589407615699,0.4494715085089666,0.44947006454042043
144,4,0.6430831397992571,0.8908628396794214,0.8743945904994593,0.8743945904994593,0.6493955135510289,0.6493967412866356
144,5,0.7024893876251253,0.8713318338330285,0.8632636471351488,0.8632636471351488,0.7172456760488276,0.7172352020634398
144,6,0.5912132949074852,0.824910158743512,0.8088773537050334,0.8088773537050334,0.5965500755863308,0.5966119847790728
144,7,0.5090402500530022,0.7209786302317049,0.7065042131019029,0.7064693383549537,0.5170570960779828,0.517058626602685
144,8,0.6280642040966826,0.8899204345079073,0.8754877713735171,0.8758528653669612,0.6377886318243362,0.637682088461898
144,9,0.6620538500067611,0.8512760981645366,0.8421691218409458,0.8422518883822497,0.6655035598713582,0.665383510839248
160,0,0.5880633469395028,0.7646466633438238,0.7578954620917256,0.757941739968816,0.598309762083328,0.5975358046400898
160,1,0.5997906567809743,0.8197106964934581,0.8102353061260437,0.8102353061260437,0.604425595572447,0.6044282899179684
160,2,0.6365350892930265,0.8666780308056962,0.8578899742735944,0.8578925058880276,0.6472509277735133,0.6473047750858906
160,3,0.6503014325387967,0.8884370198478491,0.8707513476336263,0.8707513476336263,0.660467963299876,0.6590165593076989
160,4,0.709034196848437,0.907635669495409,0.9049171212007219,0.9049171212007219,0.7168461926781463,0.7168461925827978
160,5,0.6421848491335921,0.8670217930352248,0.8553884452012602,0.855395421486744,0.6501113786220395,0.6500024344844183
160,6,0.6370765105659933,0.911365183208826,0.8981104126173631,0.8981104126173631,0.6444281792550236,0.6444307738553068
160,7,0.6922919247425617,0.845425525619107,0.8279488942225857,0.8279666454508543,0.6989117559766744,0.6995102722425589
160,8,0.611234297386686,0.838299481565072,0.8218676043296017,0.8218676043296017,0.6194683599206495,0.6194884533614738
160,9,0.7087203352809454,0.8589275582727154,0.8566986027142587,0.8566986027142587,0.7241591504466457,0.7241591537818147
176,0,0.7332658876882672,0.9398200332767096,0.9331800355348531,0.9332317085117864,0.741044997878193,0.7410370931678593
176,1,0.5960521790285047,0.8660929543526047,0.8491218330684415,0.8491197774750188,0.6026806246023277,0.6026881570286645
176,2,0.4467508802079521,0.7009100840088875,0.6976013614377546,0.6976013614377546,0.4634073630165062,0.4633242261480401
176,3,0.6946583538772833,0.938367218021202,0.9294625150309509,0.9294625150309509,0.7062240937883003,0.7062294986793659
176,4,0.6916707757894082,0.8491901428423668,0.8382598192817108,0.8382625870121864,0.6952870001567297,0.695378692761841
176,5,0.6824843550460195,0.8979326585700922,0.8934131732703223,0.8933860944128534,0.6932501397455465,0.6929891201354759
176,6,0.5650267565899423,0.7678322807679595,0.7614089449992703,0.7614142741439142,0.5682896121366613,0.5682543876611199
176,7,0.5790369138915343,0.8030105910378853,0.7912566755912435,0.791371446036427,0.5844077657687247,0.5845473162207134
176,8,0.6540014632473332,0.8508515868714288,0.8453515764802876,0.8453559045784603,0.6691692774448,0.6691877440784326
176,9,0.745715941465287,0.9393459197862288,0.9351109557515556,0.9346530545806209,0.7577298796568951,0.7575445003335686
192,0,0.5601821618228935,0.8739415296791213,0.8650296719297599,0.8650296719297599,0.5653880804130232,0.5653874243590337
192,1,0.518677246805911,0.7015652905690662,0.6934108456541463,0.6934108456541465,0.5236319169130401,0.523438188538832
192,2,0.43713273628924293,0.7276537356192031,0.7143255572663515,0.7143036775307912,0.44166808551720255,0.44177433240114794
192,3,0.5712958013003305,0.6732788621027422,0.6670035682624241,0.6670558624095034,0.5755362526224057,0.5755171702033837
192,4,0.5608492270309092,0.7592721553993521,0.756639383023256,0.7566393830232561,0.5654897277764513,0.565859781615745
192,5,0.7062761930933826,0.9322364808663463,0.9283293758737886,0.9283480253324917,0.7206206548123844,0.7201851659960614
192,6,0.6441700660642439,0.8697307639507528,0.8562230796972067,0.8562230796972067,0.6504638556831197,0.6503816349260783
192,7,0.6679204380070318,0.8831541554866681,0.8702873758898314,0.8702873758898314,0.6747015775516474,0.6747110348670755
192,8,0.7241459440540462,0.9330390945841484,0.9320255633141835,0.9320255633141835,0.7369583785675874,0.7369583565452077
192,9,0.66745411209497,0.863153828212141,0.8609110157078114,0.8609110157078114,0.6764107245650158,0.6764555468540021
208,0,0.7479850941749939,0.9222663703298076,0.9209279885485999,0.9209279885485999,0.7625091313250638,0.7624664404317189
208,1,0.6975461706394214,0.909151680484814,0.9055774693027216,0.9055774693027216,0.7069574742327439,0.7069606747312619
208,2,0.6626830806124481,0.928562774270585,0.9222296416775579,0.9222102797942423,0.6745193724391251,0.6744727254480055
208,3,0.6794339666631911,0.8776470487520919,0.8755828933201038,0.8756378335021624,0.6879645623364467,0.6875604203401363
208,4,0.7078345520630002,0.9065888670574098,0.9029630534971401,0.9029630534971401,0.7227308211739896,0.7232314031421414
208,5,0.6848617774012853,0.8696984066779417,0.8659180148879803,0.8659180148879803,0.6959770770420308,0.6955085462814781
208,6,0.6572061778977605,0.839055277782396,0.8370385900538876,0.8370694271961827,0.6699497481613256,0.6688746664502329
208,7,0.6341468226575079,0.8686407827382203,0.8665250062810341,0.8665501341138268,0.6441941112685624,0.6441757805692901
208,8,0.7172903217706325,0.8546370244609217,0.8524934402295072,0.8524934402295072,0.7255286721038448,0.7255903119987637
208,9,0.5822434496564064,0.8503342072879514,0.843600358331122,0.843600358331122,0.5950159046300992,0.5950144646981432
224,0,0.6733892417799628,0.8681198702948505,0.8663284966021746,0.8663284966021746,0.683147531012177,0.6830702866441206
224,1,0.6110295818782902,0.9045954196556703,0.902091583250631,0.9020801602010747,0.6266082636809397,0.6267020524389209
224,2,0.6770487004165301,0.8442662070087464,0.8405419983811984,0.8405424301161102,0.6913136684670363,0.6912923904175476
224,3,0.620930365176307,0.8217573243775953,0.8209231716659013,0.8209577507035316,0.634967492732487,0.6356255482802764
224,4,0.7238841332137811,0.8977652297943545,0.8889967452289453,0.8890020726590178,0.7307465259642488,0.7302606453857271
224,5,0.7441865581873471,0.9238390920280293,0.9176355371283353,0.9176355371283353,0.7499374781420094,0.7499455527717919
224,6,0.762396902608986,0.9389822974095267,0.9334717116193427,0.9334729621275347,0.7757657717950739,0.7784265283039501
224,7,0.6438413694253422,0.8961979715920977,0.8919132505093558,0.8919132505093558,0.6521046749424272,0.6520750840026898
224,8,0.5761480324845627,0.7233886401804556,0.7146873095733931,0.7146799731888919,0.5806948908674193,0.5806983734755884
224,9,0.6919957641822525,0.88813895075434,0.8863351377866512,0.8863464413121316,0.7024644902262651,0.7028029979651222
240,0,0.7681388667183878,0.9321536248159237,0.9317063312323305,0.9316990219684264,0.7773238279312968,0.7771702140894453
240,1,0.7669096721207695,0.9433725143181388,0.9412242736052445,0.9412272129135412,0.7802150102593935,0.7809010885142763
240,2,0.6407342627544983,0.8588987645066725,0.8538344330802812,0.8538344330802812,0.6504888505841867,0.6506341360414998
240,3,0.7714941730850856,0.9354756478722376,0.9317705624309425,0.9317705624309425,0.7776655881090694,0.7777511637145638
240,4,0.6556028310985283,0.8108762581261448,0.8103769990720138,0.8103769990720138,0.6642645053062367,0.6643062333970062
240,5,0.6836422676414264,0.9058873267760221,0.9031146957852377,0.9031199829531985,0.692124945308919,0.6920569375168477
240,6,0.7301983448028583,0.9288850599200008,0.9260195874219649,0.9260195874219649,0.7399665622572408,0.7399830183698103
240,7,0.7488058390761401,0.9496706977368794,0.9493750451371921,0.9493750451371921,0.7618428798318971,0.7618692251179827
240,8,0.6600658728062201,0.9032268306897141,0.9008983270181434,0.9008983270181434,0.6704824676208297,0.6704862827429512
240,9,0.733774422351676,0.9350400263767351,0.9343632939246272,0.9343632939246272,0.7502207631551163,0.750239498848312
256,0,0.6849646817359161,0.9191629999530069,0.9182500450816047,0.9182517756062512,0.6943230244295064,0.6943129436194903
256,1,0.6074396168420206,0.8692119207821147,0.8644947542452832,0.8644947542452832,0.6142291563495934,0.6142559323105857
256,2,0.7024685314702378,0.8909644484880189,0.8894353576459065,0.889431362850598,0.7119070960553632,0.7118442489329216
256,3,0.7185868279464425,0.9129461744832448,0.910935579288088,0.9109442554915496,0.732576368399684,0.7334423395368191
256,4,0.7315390857138993,0.9348440416373757,0.9302283387206999,0.9302393419774604,0.7407356912056607,0.7406128723092588
256,5,0.7519340103352076,0.9352467973641136,0.9329768490717959,0.9329768490717959,0.7634373077466934,0.7641407686279132
256,6,0.6859099013720371,0.9165892627407406,0.9153603528916651,0.9153944953180411,0.6987557014383395,0.6987012321815916
256,7,0.7144969977929867,0.9024076755148589,0.9012462256135547,0.9012462256135547,0.7296926827805142,0.7296958930992747
256,8,0.7823892290699483,0.9164632779212257,0.9113651041242261,0.9113651041242261,0.791347730272121,0.7905885994825772
256,9,0.7064926171076031,0.931316001088607,0.9297165281341838,0.9297041998600328,0.7157744641035916,0.715801458513622


==> smolvlm_error_estimations.csv <==
cluster_size,trial,true_error,weyl_bound,residual_bound_norm,residual_bound_residual,incremental_norm,incremental_residual
64,0,0.24857946,0.33428088,0.3083604,0.3083604,0.24867286,0.2486859
64,1,0.23030907,0.29290012,0.28823745,0.28834268,0.23035225,0.23036198
64,2,0.30967298,0.39680335,0.3913938,0.39146405,0.30978394,0.30986834
64,3,0.28780505,0.41218904,0.40059868,0.400789,0.28804478,0.28803405
64,4,0.23057906,0.29188243,0.2799862,0.2806238,0.23064075,0.23064476
64,5,0.32134843,0.40205318,0.3822326,0.3823793,0.3216594,0.32192212
64,6,0.15350945,0.16030224,0.15957153,0.15957153,0.15354212,0.15354143
64,7,0.20530331,0.26304138,0.2560056,0.25613335,0.2053539,0.20535666
64,8,0.27616504,0.4025287,0.3828428,0.38302043,0.2763042,0.27640206
64,9,0.22712462,0.2876995,0.26317137,0.26326922,0.22725672,0.2272614
96,0,0.4045399,0.497283,0.4768461,0.47695622,0.40543163,0.40547326
96,1,0.47695762,0.5355564,0.5254219,0.5254219,0.47853556,0.47869676
96,2,0.46363226,0.5738087,0.56598574,0.56598574,0.46465868,0.46467507
96,3,0.4860645,0.57648385,0.5649811,0.56512195,0.49139312,0.49137783
96,4,0.4546383,0.5519357,0.5409169,0.5409223,0.45555127,0.45556477
96,5,0.4824158,0.6035072,0.58533293,0.5853911,0.4851666,0.48662606
96,6,0.45995128,0.57598484,0.5704501,0.5704653,0.46089357,0.4611333
96,7,0.42658642,0.5227243,0.5109936,0.51098824,0.4275782,0.42786562
96,8,0.4699282,0.5674789,0.5543683,0.5543683,0.47092414,0.47102684
96,9,0.53443813,0.63632464,0.6292451,0.62923175,0.53817165,0.5380622
128,0,0.55804706,0.6644373,0.65412104,0.654086,0.5605314,0.5605707
128,1,0.52377784,0.6077525,0.6062433,0.6062653,0.5256632,0.52569944
128,2,0.5671159,0.6696246,0.66693676,0.66697526,0.5697403,0.5698142
128,3,0.5743041,0.6754651,0.67008656,0.67008656,0.5767169,0.57695717
128,4,0.6011819,0.71258414,0.7110003,0.71100026,0.6048635,0.6047874
128,5,0.54751396,0.63585424,0.63497144,0.63497144,0.54944575,0.5494434
128,6,0.57529825,0.6527307,0.6509161,0.6509081,0.5791733,0.5811826
128,7,0.53245115,0.64088345,0.6391643,0.6391646,0.5350335,0.53538114
128,8,0.50979203,0.61643517,0.61270994,0.61270994,0.5113348,0.51136875
128,9,0.59007514,0.67165756,0.67085123,0.67085475,0.59304327,0.59302413
160,0,0.62535954,0.7414253,0.73606753,0.73606753,0.62883747,0.6290421
160,1,0.6281875,0.7312323,0.7243982,0.72439826,0.63234967,0.63225394
160,2,0.63008523,0.7342462,0.7298812,0.7299394,0.63481694,0.6352563
160,3,0.6596165,0.7641171,0.7604401,0.76039,0.6640465,0.66410935
160,4,0.64262795,0.7632122,0.76109666,0.7610969,0.64663565,0.6467013
160,5,0.5939597,0.6990861,0.69386244,0.6938839,0.59696126,0.596917
160,6,0.5925464,0.71225864,0.7075568,0.70757425,0.59577554,0.5958452
160,7,0.63430154,0.74549055,0.74507046,0.74506533,0.63749677,0.6375291
160,8,0.6242425,0.73659146,0.73248494,0.73251593,0.6277405,0.6281467
160,9,0.66094977,0.7539747,0.7510759,0.751112,0.6657432,0.665908
192,0,0.62340313,0.7478859,0.74401486,0.744039,0.62684464,0.62689805
192,1,0.69032025,0.7933342,0.7932641,0.7932876,0.6950233,0.69489944
192,2,0.70053166,0.79259634,0.7902459,0.79025096,0.70632297,0.70693696
192,3,0.6728844,0.774787,0.7714984,0.7714984,0.6772523,0.67731935
192,4,0.66394645,0.7822461,0.7795525,0.7795526,0.66862756,0.6684999
192,5,0.669453,0.78015435,0.7800557,0.7800639,0.6737969,0.6740376
192,6,0.6947149,0.79433465,0.7943115,0.7942899,0.6989255,0.6991282
192,7,0.6599346,0.7683282,0.76832813,0.76832813,0.66419506,0.6641838
192,8,0.65642864,0.7574385,0.7554917,0.7554979,0.6610251,0.66076684
192,9,0.68345684,0.78718865,0.7827614,0.7827969,0.68789154,0.6880489
224,0,0.684031,0.80042917,0.8004292,0.8004292,0.68909824,0.6889903
224,1,0.68079114,0.7868931,0.7868931,0.7868931,0.6857221,0.68575275
224,2,0.6861586,0.8015133,0.79997945,0.7999998,0.691204,0.69147533
224,3,0.67377967,0.7985416,0.79689854,0.7969055,0.67836684,0.6785856
224,4,0.6960543,0.8104246,0.80944157,0.80944157,0.7012349,0.70137244
224,5,0.6875277,0.7813247,0.77981484,0.7798292,0.6923273,0.6932651
224,6,0.6990214,0.80741626,0.8066375,0.8066129,0.7040245,0.7041499
224,7,0.70774066,0.7869683,0.78696823,0.78696823,0.71322984,0.71271867
224,8,0.69184655,0.8048011,0.8048009,0.80480087,0.69691634,0.6967338
224,9,0.69691676,0.806592,0.8064743,0.8064767,0.702449,0.7019917
256,0,0.7268274,0.8413481,0.8413481,0.8413481,0.7323773,0.732409
256,1,0.7027841,0.8052527,0.8052524,0.8052524,0.7071452,0.7070737
256,2,0.72775084,0.82109797,0.82109785,0.82109785,0.7330356,0.73285985
256,3,0.68046147,0.7831141,0.78306293,0.7830629,0.6857441,0.6859128
256,4,0.7081018,0.8195433,0.8195431,0.81954306,0.7140992,0.71402305
256,5,0.710874,0.81524324,0.8152432,0.8152432,0.7165034,0.7163891
256,6,0.7210586,0.8334932,0.8306552,0.830715,0.72756845,0.7275648
256,7,0.68014973,0.7997129,0.79843277,0.7984357,0.6859662,0.6863624
256,8,0.7120516,0.815345,0.81408846,0.8141047,0.7168284,0.71672344
256,9,0.7064715,0.82165504,0.8216549,0.8216549,0.7119083,0.7119447
288,0,0.74975616,0.8581419,0.85814184,0.85814184,0.7564366,0.75634927
288,1,0.74780166,0.85886604,0.8588659,0.8588659,0.75424767,0.7542716
288,2,0.73892677,0.8700903,0.86853886,0.8685434,0.7457415,0.7463308
288,3,0.7342803,0.84068114,0.8394681,0.8394681,0.7402767,0.7402285
288,4,0.7317852,0.85215926,0.8513687,0.85137093,0.7381167,0.73785037
288,5,0.75338954,0.84400415,0.84400415,0.84400415,0.7595358,0.7596369
288,6,0.6995574,0.807135,0.8056752,0.80567706,0.7037582,0.70394135
288,7,0.74214107,0.84491813,0.8449182,0.8449182,0.7479402,0.7479046
288,8,0.72995025,0.8364906,0.83578783,0.83579165,0.7365978,0.7370036
288,9,0.7447798,0.8518256,0.85182554,0.85182554,0.75110865,0.7510561
320,0,0.7346725,0.8528618,0.8528619,0.8528619,0.7401129,0.74030364
320,1,0.7453301,0.83744246,0.83744246,0.8374424,0.7520364,0.7517653
320,2,0.73082715,0.8378702,0.83619165,0.8361713,0.73642415,0.73667496
320,3,0.7375018,0.85636854,0.85541457,0.8554089,0.7423381,0.742629
320,4,0.75313616,0.85582346,0.8558235,0.85582346,0.7585246,0.758681
320,5,0.7410193,0.8535489,0.8520653,0.85205185,0.7470339,0.7469821
320,6,0.7642935,0.8680273,0.8680273,0.8680273,0.7716382,0.7716588
320,7,0.75823754,0.8616417,0.85938317,0.85939175,0.7648473,0.765296
320,8,0.7630478,0.8718235,0.87182355,0.87182355,0.76988137,0.7699754
320,9,0.74790585,0.8482229,0.8471336,0.8471366,0.75405437,0.7542277
352,0,0.76254207,0.8761205,0.87530106,0.8752979,0.7694562,0.7693891
352,1,0.7583104,0.85704446,0.8570444,0.8570444,0.7630589,0.76302755
352,2,0.766651,0.86820674,0.86820674,0.86820674,0.77305144,0.7734369
352,3,0.76799333,0.8768754,0.87642074,0.8764273,0.77451444,0.77447546
352,4,0.76091397,0.8775113,0.8771289,0.8771299,0.7683549,0.7683376
352,5,0.75557923,0.8748024,0.8744803,0.8744804,0.76161176,0.7618215
352,6,0.7560202,0.8680284,0.8671285,0.8671427,0.7634023,0.76356214
352,7,0.7540006,0.86710674,0.8665439,0.86652935,0.7600262,0.7600418
352,8,0.76304215,0.8762974,0.8762975,0.8762975,0.77007735,0.7701019
352,9,0.74276304,0.85107785,0.85107785,0.85107785,0.7483211,0.7481994
384,0,0.7858984,0.87651545,0.87651545,0.87651545,0.7918947,0.7919745
384,1,0.7562436,0.86522907,0.8652291,0.86522907,0.7627981,0.76283365
384,2,0.78044224,0.8866007,0.88624865,0.8862807,0.78720987,0.7873058
384,3,0.7836627,0.89317864,0.8920501,0.8920764,0.7915159,0.791492
384,4,0.78264356,0.87580943,0.87537515,0.8753833,0.78944737,0.78911257
384,5,0.77566296,0.8706282,0.86964506,0.86965585,0.7823046,0.7821466
384,6,0.7669183,0.8634627,0.8634627,0.8634627,0.77315724,0.7732172
384,7,0.7836447,0.87686914,0.87686914,0.8768691,0.79000914,0.78996295
384,8,0.7764806,0.87903184,0.87839895,0.8784095,0.7825009,0.78244984
384,9,0.77304995,0.88093776,0.8785699,0.8785932,0.7810821,0.78126794
416,0,0.7718027,0.87935674,0.8792042,0.87920696,0.7787036,0.77860534
416,1,0.78176737,0.87921184,0.8792119,0.8792119,0.7873089,0.7872785
416,2,0.7424757,0.8451591,0.84515893,0.84515893,0.7484654,0.74847454
416,3,0.7738582,0.8831425,0.8831425,0.8831425,0.77919257,0.7791383
416,4,0.75974935,0.87014276,0.8701428,0.87014276,0.76485074,0.7648421
416,5,0.77652144,0.88495153,0.88477063,0.88477063,0.78271514,0.78287643
416,6,0.77107745,0.88084155,0.8808416,0.88084155,0.77767676,0.77728593
416,7,0.7771087,0.8763825,0.8763825,0.8763825,0.7825894,0.7822098
416,8,0.7593774,0.8580341,0.858034,0.858034,0.76447827,0.76458925
416,9,0.79226243,0.8932588,0.89325875,0.8932587,0.7993302,0.7995327
448,0,0.798387,0.8982255,0.8982254,0.8982254,0.80521345,0.8051196
448,1,0.78789914,0.90469545,0.9046955,0.90469545,0.79487425,0.7948464
448,2,0.78177315,0.8905791,0.890229,0.8902501,0.78782266,0.78807867
448,3,0.7788383,0.89096874,0.89074254,0.89075625,0.78633183,0.7863233
448,4,0.7880096,0.89801055,0.89801055,0.8980105,0.79498655,0.7951744
448,5,0.7511231,0.8551698,0.85516983,0.8551698,0.7572529,0.7572661
448,6,0.79967254,0.9063961,0.90639615,0.90639615,0.8069198,0.80692375
448,7,0.7722437,0.88809425,0.8877273,0.88773304,0.7795119,0.7791644
448,8,0.79619604,0.8979612,0.89796126,0.89796126,0.80321634,0.80314714
448,9,0.79284537,0.88851696,0.8885169,0.8885169,0.7986704,0.79869676
480,0,0.7968469,0.89561063,0.8956106,0.8956106,0.8030812,0.80312115
480,1,0.80801773,0.9057041,0.905704,0.905704,0.8158029,0.81575894
480,2,0.79466635,0.89720803,0.8972081,0.8972081,0.8012477,0.801468
480,3,0.8059502,0.90314555,0.9031456,0.90314555,0.8118419,0.81197006
480,4,0.75158936,0.85948175,0.8594817,0.8594817,0.75649625,0.7569166
480,5,0.7920436,0.9065193,0.90651935,0.90651935,0.79951245,0.79986703
480,6,0.79599243,0.8986352,0.8982161,0.8982161,0.8029438,0.8029373
480,7,0.7910409,0.8969944,0.89676446,0.8967726,0.7973484,0.79766256
480,8,0.7968626,0.8933835,0.8933593,0.8933599,0.80315,0.8031062
480,9,0.79515,0.8934495,0.89234626,0.8923306,0.8021487,0.8022146
512,0,0.8117644,0.9036064,0.9036065,0.9036065,0.81752753,0.81754285
512,1,0.7731038,0.85751736,0.8575174,0.8575175,0.77821267,0.77812874
512,2,0.8001205,0.9072949,0.9072949,0.9072949,0.8066839,0.8065547
512,3,0.7988099,0.90804726,0.9080472,0.9080472,0.8052926,0.8052786
512,4,0.7894513,0.8999945,0.89999455,0.89999455,0.79588133,0.7959428
512,5,0.7992295,0.9101265,0.9101265,0.9101265,0.8057781,0.8056278
512,6,0.7882284,0.8943198,0.89431965,0.8943196,0.7941119,0.79407656
512,7,0.79916686,0.9051136,0.9051135,0.9051135,0.8058195,0.8057136
512,8,0.8046004,0.9053705,0.90537035,0.90537035,0.8111711,0.81090295
512,9,0.80843437,0.9029123,0.9029123,0.9029123,0.8148251,0.81475276
544,0,0.80547124,0.9074744,0.90747434,0.9074744,0.81205887,0.8121152
544,1,0.79485166,0.90810394,0.90785134,0.9079385,0.8018335,0.80178046
544,2,0.7961613,0.90453017,0.9045301,0.9045301,0.8025231,0.80269575
544,3,0.8035645,0.91305816,0.9130582,0.9130582,0.810116,0.8100798
544,4,0.79344165,0.90404993,0.9040498,0.9040498,0.7992238,0.7993281
544,5,0.8072046,0.90534484,0.90529096,0.9052839,0.81329775,0.81335753
544,6,0.8188446,0.916076,0.9160761,0.9160761,0.82642174,0.82640225
544,7,0.80120087,0.90487516,0.9048752,0.9048752,0.8079427,0.80791974
544,8,0.7977648,0.9122742,0.91227406,0.9122742,0.8050569,0.8049971
544,9,0.7881678,0.89603204,0.896016,0.89603204,0.7945974,0.7945948
576,0,0.7917793,0.9031048,0.90310484,0.90310484,0.79855967,0.79856396
576,1,0.80863035,0.9118668,0.9118667,0.9118667,0.81483054,0.8149262
576,2,0.8195248,0.9174617,0.91746163,0.91746163,0.826636,0.8265354
576,3,0.7935377,0.90583324,0.9058331,0.9058332,0.7990483,0.79906327
576,4,0.80032575,0.9210605,0.92106056,0.92106056,0.80722827,0.8072395
576,5,0.8119882,0.90149957,0.9014995,0.9014995,0.81890047,0.8187601
576,6,0.80369425,0.9120022,0.9120023,0.9120023,0.8098984,0.8098254
576,7,0.8093519,0.91745234,0.9174524,0.9174524,0.8166389,0.81649137
576,8,0.7964831,0.91657174,0.9164831,0.916511,0.80402863,0.80398077
576,9,0.8129135,0.91044384,0.91037434,0.9103952,0.8201332,0.8199259
608,0,0.8137459,0.91229725,0.91229725,0.91229725,0.8196932,0.8195793
608,1,0.8121247,0.9038485,0.90384847,0.90384847,0.81742567,0.81761765
608,2,0.8096005,0.91447175,0.91447175,0.91447175,0.81635714,0.816228
608,3,0.8246729,0.92472744,0.92472744,0.92472744,0.8317045,0.8316417
608,4,0.81551075,0.9130238,0.9130238,0.9130238,0.8202986,0.82026845
608,5,0.81794125,0.91562647,0.91562647,0.91562647,0.8242189,0.8242562
608,6,0.8081651,0.9090678,0.9090677,0.90906775,0.8140796,0.81377375
608,7,0.80799097,0.9186789,0.9186788,0.9186788,0.81510466,0.8150887
608,8,0.8139552,0.92017347,0.9201734,0.9201734,0.82181925,0.8218994
608,9,0.81089914,0.9102397,0.91023976,0.91023976,0.8168064,0.81689143
640,0,0.7999591,0.910734,0.910734,0.910734,0.8054571,0.8054762
640,1,0.8108547,0.91936505,0.9193649,0.919365,0.817655,0.8173062
640,2,0.80179906,0.9022307,0.9022308,0.90223074,0.80721736,0.8072101
640,3,0.81493276,0.9160237,0.9160237,0.9160237,0.821108,0.8209977
640,4,0.792671,0.91716725,0.91716737,0.91716737,0.7997478,0.79999924
640,5,0.82491106,0.92266124,0.92266136,0.92266136,0.8321353,0.8319827
640,6,0.8085727,0.9168702,0.91687024,0.91687024,0.8146305,0.81450737
640,7,0.8124874,0.92056787,0.9205679,0.9205679,0.8186121,0.8186172
640,8,0.8143022,0.9169454,0.9169454,0.9169454,0.82024807,0.8201665
640,9,0.81328547,0.9157745,0.9157746,0.9157746,0.8200153,0.82005936
672,0,0.80923045,0.91876084,0.91876084,0.9187608,0.81592184,0.8159798
672,1,0.8138782,0.92651147,0.9265114,0.9265114,0.82090133,0.82096756
672,2,0.8282555,0.93144196,0.93144196,0.931442,0.8357443,0.83567846
672,3,0.8119018,0.91512877,0.91512877,0.9151287,0.81756353,0.8173787
672,4,0.80776834,0.9105724,0.91057247,0.91057247,0.81270105,0.8128442
672,5,0.8088771,0.92180544,0.92180544,0.92180544,0.815416,0.8152727
672,6,0.8182089,0.92128694,0.921287,0.921287,0.8243291,0.8242912
672,7,0.806122,0.90567434,0.9056743,0.9056743,0.812234,0.81217986
672,8,0.8247782,0.9250988,0.92509884,0.92509884,0.83223945,0.8321102
672,9,0.789173,0.8839793,0.8839794,0.8839794,0.794968,0.7949569
704,0,0.8107516,0.9194932,0.9194932,0.91949326,0.8167268,0.8167142
704,1,0.81038237,0.9102664,0.91026634,0.91026634,0.8146789,0.8146973
704,2,0.81826717,0.9210776,0.9210776,0.92107755,0.82464695,0.8246544
704,3,0.8078311,0.92263865,0.9226387,0.9226387,0.8145152,0.8143875
704,4,0.8189747,0.9204876,0.92048764,0.92048764,0.82579094,0.8256387
704,5,0.82249,0.93222505,0.932225,0.932225,0.8295047,0.82939976
704,6,0.828057,0.9263994,0.92639935,0.92639935,0.8347452,0.83472043
704,7,0.82128936,0.9296295,0.9296294,0.9296294,0.8283149,0.828239
704,8,0.81872046,0.9305716,0.9305717,0.9305717,0.8266291,0.8270327
704,9,0.824029,0.9252662,0.9252662,0.9252662,0.8297481,0.8296764
736,0,0.82385826,0.9286947,0.9286947,0.9286947,0.83023715,0.83027464
736,1,0.82125366,0.9194378,0.91943777,0.91943777,0.82729924,0.82721734
736,2,0.8169771,0.91573656,0.9157365,0.9157365,0.8224714,0.82243717
736,3,0.82625943,0.930148,0.930148,0.930148,0.832708,0.83264756
736,4,0.8248588,0.92350644,0.9235065,0.9235065,0.8306252,0.83071107
736,5,0.82936627,0.93184763,0.93184763,0.93184763,0.83620906,0.8362152
736,6,0.8261542,0.9296619,0.9296619,0.9296619,0.83363855,0.8337284
736,7,0.8118324,0.90982693,0.90982693,0.90982693,0.8182035,0.81822824
736,8,0.8370274,0.9278018,0.9278017,0.9278017,0.84433097,0.844339
736,9,0.8337015,0.9277323,0.9277323,0.9277323,0.8398183,0.8397723
768,0,0.8229694,0.9226917,0.9226917,0.9226917,0.82815975,0.8281918
768,1,0.8299811,0.93346757,0.93346757,0.9334675,0.83687633,0.8368455
768,2,0.8267662,0.9295797,0.9295796,0.9295796,0.8330125,0.83309644
768,3,0.82033706,0.9330837,0.9330838,0.9330838,0.8266757,0.82682854
768,4,0.8169663,0.92182946,0.9218294,0.9218294,0.8230566,0.82309633
768,5,0.82683176,0.9175262,0.9175262,0.9175262,0.83207923,0.83203214
768,6,0.82297724,0.92196804,0.921968,0.921968,0.82854366,0.8285901
768,7,0.8279755,0.93246764,0.93246764,0.93246764,0.8344644,0.83450925
768,8,0.8349085,0.93412113,0.93412113,0.93412113,0.8416,0.8414973
768,9,0.8210761,0.9251799,0.92517996,0.9251799,0.8271072,0.8269662
800,0,0.8375901,0.936445,0.936445,0.936445,0.8443396,0.84429294
800,1,0.84006333,0.9383797,0.9383797,0.9383797,0.84716946,0.8471557
800,2,0.83484393,0.93059784,0.93059784,0.93059784,0.841154,0.8411391
800,3,0.78818613,0.9008182,0.9008182,0.90081817,0.79426223,0.7942079
800,4,0.8308895,0.932709,0.932709,0.932709,0.8370639,0.8370513
800,5,0.8281124,0.93030465,0.9303046,0.9303046,0.8341392,0.8341997
800,6,0.8172328,0.92152405,0.9215241,0.9215241,0.8233872,0.82341903
800,7,0.8275693,0.93594646,0.93594635,0.93594635,0.83479446,0.83475745
800,8,0.83197767,0.93024063,0.9302407,0.9302407,0.8375456,0.83747154
800,9,0.8331677,0.9360618,0.9360618,0.9360618,0.83979225,0.8398715
832,0,0.83023906,0.93769515,0.93769515,0.93769515,0.8374476,0.83755374
832,1,0.82600784,0.9346974,0.9346974,0.93469733,0.83306414,0.8331539
832,2,0.8303294,0.93172747,0.9317275,0.93172747,0.8360224,0.8358782
832,3,0.83823496,0.9315048,0.9315048,0.9315048,0.84490246,0.84473044
832,4,0.8326647,0.9362829,0.9362829,0.9362829,0.83944535,0.83938557
832,5,0.80923295,0.91571444,0.91571444,0.91571444,0.8157398,0.8155474
832,6,0.8332822,0.93649143,0.93649143,0.93649143,0.839606,0.8396837
832,7,0.83700883,0.93803287,0.9380329,0.9380329,0.84364337,0.8436064
832,8,0.8407239,0.9399516,0.9399516,0.9399516,0.84736043,0.84732336
832,9,0.8289658,0.927802,0.92780197,0.92780197,0.835075,0.8348494
864,0,0.83959806,0.92697763,0.92697763,0.92697763,0.84503615,0.84508127
864,1,0.83452415,0.94418436,0.94418436,0.94418436,0.8420437,0.8418698
864,2,0.81358933,0.92101043,0.9210104,0.9210104,0.8188732,0.81879735
864,3,0.8293787,0.93160814,0.9316081,0.9316081,0.83522654,0.83507305
864,4,0.8354869,0.9434898,0.9434898,0.9434898,0.8429054,0.8428586
864,5,0.8230581,0.9312668,0.9312668,0.9312668,0.8293649,0.8292789
864,6,0.83645624,0.93603504,0.936035,0.936035,0.8429336,0.8429484
864,7,0.8316947,0.93952197,0.939522,0.939522,0.83887905,0.83879626
864,8,0.8336648,0.933717,0.933717,0.933717,0.84056586,0.8404899
864,9,0.8317495,0.9288033,0.92880327,0.92880327,0.8376584,0.8377204
896,0,0.82422334,0.9221918,0.92219186,0.9221918,0.8298547,0.82979876
896,1,0.8306026,0.9382591,0.93825907,0.938259,0.8371711,0.8371853
896,2,0.836002,0.9398991,0.939899,0.939899,0.841708,0.84167856
896,3,0.83478177,0.9318632,0.9318632,0.9318631,0.840446,0.84040695
896,4,0.845981,0.9420884,0.94208837,0.94208837,0.85309523,0.85310674
896,5,0.8434391,0.9345202,0.9345202,0.9345202,0.8496836,0.8496491
896,6,0.8271294,0.9331032,0.93310314,0.9331032,0.8330088,0.8329331
896,7,0.8308593,0.9331035,0.93310344,0.9331034,0.83607876,0.83594835
896,8,0.8454835,0.94013005,0.94013005,0.94013005,0.8521611,0.8521931
896,9,0.84047097,0.94158727,0.9415873,0.9415873,0.84699476,0.8469876
928,0,0.8470291,0.9415907,0.94159085,0.9415908,0.85336614,0.85345227
928,1,0.8304525,0.9323366,0.9323366,0.9323366,0.83617324,0.836126
928,2,0.8430812,0.94079876,0.9407987,0.9407987,0.85050136,0.85062104
928,3,0.8405476,0.94013333,0.94013333,0.94013333,0.84673584,0.8467519
928,4,0.8368593,0.93393284,0.93393284,0.93393284,0.8419475,0.8418729
928,5,0.834682,0.9318547,0.9318548,0.9318548,0.8391345,0.8392243
928,6,0.8338914,0.9365199,0.9365199,0.9365199,0.83987516,0.83988297
928,7,0.84370494,0.94042236,0.9404223,0.9404223,0.8501807,0.8501638
928,8,0.84069383,0.9361719,0.9361719,0.9361719,0.8470199,0.84698874
928,9,0.84369123,0.94482195,0.94482195,0.94482195,0.8510193,0.8509265
960,0,0.8400416,0.94258666,0.9425868,0.9425867,0.8471774,0.847058
960,1,0.83775914,0.93619186,0.936192,0.936192,0.84356374,0.84352094
960,2,0.827793,0.9308396,0.9308396,0.9308396,0.8333123,0.8332796
960,3,0.84286517,0.93657774,0.9365777,0.9365777,0.8485947,0.8486207
960,4,0.850809,0.94011694,0.94011694,0.9401169,0.8570384,0.857066
960,5,0.82954997,0.93767685,0.93767685,0.93767685,0.8352779,0.8351493
960,6,0.844632,0.9445885,0.9445885,0.9445885,0.8521273,0.8521706
960,7,0.84051484,0.946626,0.946626,0.946626,0.84771574,0.8476408
960,8,0.84253454,0.9386537,0.9386537,0.9386537,0.84810793,0.84809154
960,9,0.83860976,0.93812066,0.93812066,0.93812066,0.84473616,0.84473
992,0,0.8391593,0.9442539,0.944254,0.944254,0.84597915,0.8459417
992,1,0.84600896,0.9446205,0.9446206,0.9446206,0.852596,0.85273385
992,2,0.8001844,0.90080935,0.9008093,0.9008093,0.80524856,0.80525
992,3,0.840132,0.94310886,0.94310886,0.94310886,0.8484793,0.84833604
992,4,0.8368374,0.94001734,0.9400172,0.9400172,0.8432267,0.8431216
992,5,0.83733386,0.93510103,0.93510103,0.93510103,0.8430653,0.8430167
992,6,0.8414646,0.9518603,0.95186025,0.9518603,0.8494754,0.8490821
992,7,0.8384647,0.93349683,0.933497,0.933497,0.8434353,0.8433974
992,8,0.8369267,0.9352001,0.93520004,0.93520004,0.84268785,0.8426804
992,9,0.8420745,0.9440678,0.9440679,0.9440679,0.84821856,0.84818894
1024,0,0.8391355,0.9423676,0.9423676,0.9423676,0.8448967,0.84479195
1024,1,0.84946424,0.94620883,0.9462088,0.9462088,0.85632986,0.85626197
1024,2,0.83726776,0.93722314,0.9372231,0.9372231,0.84199125,0.841974
1024,3,0.84706175,0.9457203,0.94572026,0.94572026,0.8532925,0.8532422
1024,4,0.8466348,0.9448795,0.9448793,0.94487935,0.8529109,0.85287684
1024,5,0.8484955,0.9395936,0.93959355,0.93959355,0.8536021,0.8535855
1024,6,0.8485681,0.9426443,0.9426443,0.9426443,0.85429996,0.85430235
1024,7,0.8426356,0.9397221,0.9397221,0.9397221,0.8489199,0.8489819
1024,8,0.83342135,0.9435197,0.9435198,0.9435198,0.8394679,0.8394197
1024,9,0.842167,0.941118,0.9411181,0.9411181,0.8474917,0.84747094

